Towards Coordinated Bandwidth Adaptations for Hundred-Scale 3D Tele-Immersive Systems

3D tele-immersion improves the state of collaboration among geographically distributed participants. Unlike the traditional 2D videos, a 3D tele-immersive system employs multiple 3D cameras based in each physical site to cover a much larger field of view, generating a very large amount of stream data. One of the major challenges is how to efficiently transmit these bulky 3D streaming data to bandwidth-constrained sites. In this paper, we study an adaptive Human Visual System (HVS) -compliant bandwidth management framework for efficient delivery of hundred-scale streams produced from distributed 3D tele-immersive sites to a receiver site with limited bandwidth budget. Our adaptation framework exploits the semantics link of HVS with multiple 3D streams in the 3D tele-immersive environment. We developed TELEVIS, a visual simulation tool to showcase a HVS-aware tele-immersive system for realistic cases. Our evaluation results show that the proposed adaptation can improve the total quality per unit of bandwidth used to deliver streams in 3D tele-immersive systems.

==> v2-readme.txt <==
ACM Transactions and Journals (small trim Size) - V2 (April 2012)
-----------------------------------------------------------------

The following files are available in the v2-acmlarge.zip archive:

acmsmall.cls	     			- This is V1.4 of the LaTeX2e class file for the 'acmsmall template/format'
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmsmall-sample-bibfile.bib		- This is the bibliography database file
v2-acmsmall-guide.pdf			- This is a PDF of the "author guidelines' for the acmlsmall template
v2-acmsmall-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

v2-acmsmall-sample.tex			- the revised (v2) source sample .tex file 
v2-acmsmall-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
acmsmall-mouse.eps			- Graphics file used in sample
acmsmall-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
algorithm2e.sty				- Algorithm package used in sample
url.sty					- URL package used in formatting the references
readme.txt				- This file!

Happy (La)TeXing!!!

Aptara/Gerry Murray - April 2012

